The Arecibo Ultra-Deep Survey

The Arecibo Ultra Deep Survey (AUDS) is a blind HI survey aimed at detecting galaxies beyond the local Universe in the 21-cm emission line of neutral hydrogen (HI). The Arecibo $L$-band Feed Array (ALFA) was used to image an area of 1.35~deg$^2$ to a redshift depth of 0.16, using a total on-source integration time of over 700 hours. The long integration time and small observation area makes it one of the most sensitive HI surveys, with a noise level of $\sim 75$~$\mu$Jy per 21.4~kHz (equivalent to 4.5~km~s$^{-1}$ at redshift $z=0$). We detect 247 galaxies in the survey, more than doubling the number already detected in AUDS60. The mass range of detected galaxies is $\log(M_{\rm HI}~[h_{70}^{-2}{\rm M}_\odot]) = 6.32 - 10.76$. A modified maximum likelihood method is employed to construct an HI mass function (HIMF). The best fitting Schechter parameters are: low-mass slope $\alpha = -1.37 \pm 0.05$, characteristic mass $\log(M^*~[h_{70}^{-2}{\rm M}_\odot]) = 10.15 \pm 0.09$, and density $\Phi_* = (2.41 \pm 0.57) \times 10^{-3} h_{70}^3$~Mpc$^{-3}$~dex$^{-1}$. The sample was divided into low and high redshift bins to investigate the evolution of the HIMF. No change in low-mass slope $\alpha$ was measured, but an increased characteristic mass $M^*$, was noted in the higher-redshift sample. Using Sloan Digital Sky Survey (SDSS) data to define relative galaxy number density, the dependence of the HIMF with environment was also investigated in the two AUDS regions. We find no significant variation in $\alpha$ or $M^*$. In the surveyed region, we measured a cosmic HI density $\Omega_{\rm HI} = (3.55 \pm 0.30) \times 10^{-4} h_{70}^{-1}$. There appears to be no evolutionary trend in $\Omega_{\rm HI}$ above $2\sigma$ significance between redshifts of 0 and 0.16.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
